A Counting Semantics for Monitoring LTL Specifications over Finite Traces

We consider the problem of monitoring a Linear Time Logic (LTL) specification that is defined on infinite paths, over finite traces. For example, we may need to draw a verdict on whether the system satisfies or violates the property "p holds infinitely often." The problem is that there is always a continuation of a finite trace that satisfies the property and a different continuation that violates it. We propose a two-step approach to address this problem. First, we introduce a counting semantics that computes the number of steps to witness the satisfaction or violation of a formula for each position in the trace. Second, we use this information to make a prediction on inconclusive suffixes. In particular, we consider a good suffix to be one that is shorter than the longest witness for a satisfaction, and a bad suffix to be shorter than or equal to the longest witness for a violation. Based on this assumption, we provide a verdict assessing whether a continuation of the execution on the same system will presumably satisfy or violate the property.

==> cfp.txt <==
All deadlines are AOE (Anywhere on Earth).

Papers:
Paper submission:	January 31, 2018 (firm)
Rebuttal period:	March 15-17, 2018
Author notification:	March 31, 2018
----

Regular Papers should not exceed 16 pages in LNCS format, not counting references and appendices.

http://cavconference.org/2018/cav-2018-call-for-papers/

